Improving Panoptic Segmentation at All Scales

Crop-based training strategies decouple training resolution from GPU memory consumption, allowing the use of large-capacity panoptic segmentation networks on multi-megapixel images. Using crops, however, can introduce a bias towards truncating or missing large objects. To address this, we propose a novel crop-aware bounding box regression loss (CABB loss), which promotes predictions to be consistent with the visible parts of the cropped objects, while not over-penalizing them for extending outside of the crop. We further introduce a novel data sampling and augmentation strategy which improves generalization across scales by counteracting the imbalanced distribution of object sizes. Combining these two contributions with a carefully designed, top-down panoptic segmentation architecture, we obtain new state-of-the-art results on the challenging Mapillary Vistas (MVD), Indian Driving and Cityscapes datasets, surpassing the previously best approach on MVD by +4.5% PQ and +5.2% mAP.

==> data/mvd_box_map_by_size.dat <==
size,       full,   baseline,   cabb,   su,     all
0 -- 25,    0.018,  0.076,      0.073,  0.070,  0.082
25 -- 75,   0.154,  0.222,      0.223,  0.226,  0.237
75 -- 90,   0.289,  0.360,      0.359,  0.362,  0.375
90 -- 99,   0.363,  0.406,      0.396,  0.416,  0.416
99 -- 100,  0.447,  0.375,      0.418,  0.418,  0.458


==> data/mvd_crop_iou_by_size.dat <==
0 -- 25,    0.983
25 -- 75,   0.958
75 -- 90,   0.876
90 -- 99,   0.598
99 -- 100,  0.289


==> data/mvd_msk_map_by_size.dat <==
size,       full,   baseline,   cabb,   su,     all
0 -- 25,    0.009,  0.055,      0.053,  0.049,  0.061
25 -- 75,   0.121,  0.189,      0.190,  0.195,  0.204
75 -- 90,   0.250,  0.330,      0.329,  0.336,  0.347
90 -- 99,   0.328,  0.384,      0.378,  0.393,  0.395
99 -- 100,  0.412,  0.364,      0.401,  0.407,  0.451


==> data/mvd_object_sizes.dat <==
scale,      number
$\leq 16$,  358261
32,         293949
64,         221375
128,        116716
256,        48057
$\geq 512$, 19291

